Delaunay surfaces with free boundary on the unit $2$-sphere

We characterize all symmetric, embedded surfaces of revolution with constant mean curvature that meet the unit sphere orthogonally. It is well known that there exists a unique free boundary catenoid inside of the unit ball. By analogy, we prove the existence of a unique free boundary nodoid inside of the unit ball with constant mean curvature equal to $-1$. Moreover, there exists a unique compact free boundary nodoid \emph{outside} of the unit ball with constant mean curvature equal to $-1$. However, there exists no symmetric surface of revolution with constant mean curvature $1$ that meets the unit sphere orthogonally.

==> Plots/Nodoid_Sphere_list.txt <==
a = 0.3, t_0 = 1.926879, b_0 = 1.036589
a = 0.5, t_0 = 2.204744, b_0 = 1.061312
a = 0.6, t_0 = 2.362960, b_0 = 1.045552
         t_1 = 3.079223, b_1 = 0.280240
a = D,   t_0 = 2.769693, b_0 = 0.794453

==> Plots/k_l_a_l_list.txt <==
k_0  = 0.76589502 | a_0  = 1.19119122 | min a_2 = 1.01783 at k = 0.81358
k_1  = 0.21470270 | a_1  = 0.21982924 | min a_2 = 0.18894 at k = 0.40069
k_2  = 0.12784799 | a_2  = 0.12890582 | min a_2 = 0.11555 at k = 0.29585
k_3  = 0.09113521 | a_3  = 0.09151605 | min a_2 = 0.08399 at k = 0.24102
k_4  = 0.07082443 | a_4  = 0.07100273 | min a_2 = 0.06615 at k = 0.20624
k_5  = 0.05792314 | a_5  = 0.05802055 | min a_2 = 0.05462 at k = 0.18183
k_6  = 0.04900018 | a_6  = 0.04905911 | min a_2 = 0.04654 at k = 0.16358
k_7  = 0.04246046 | a_7  = 0.04249879 | min a_2 = 0.04056 at k = 0.14932
k_8  = 0.03746137 | a_8  = 0.03748768 | min a_2 = 0.03594 at k = 0.13781
k_9  = 0.03351572 | a_9  = 0.03353456 | min a_2 = 0.03227 at k = 0.12829
k_10 = 0.03032220 | a_10 = 0.03033615 | min a_2 = 0.02929 at k = 0.12026
k_11 = 0.02768443 | a_11 = 0.02769504 | min a_2 = 0.02681 at k = 0.11338
k_12 = 0.02546892 | a_12 = 0.02547719 | min a_2 = 0.02472 at k = 0.10741
k_13 = 0.02358179 | a_13 = 0.02358835 | min a_2 = 0.02293 at k = 0.10216
k_14 = 0.02195505 | a_14 = 0.02196035 | min a_2 = 0.02139 at k = 0.09752
k_15 = 0.02053829 | a_15 = 0.02054262 | min a_2 = 0.02004 at k = 0.09336
k_16 = 0.01929330 | a_16 = 0.01929690 | min a_2 = 0.01885 at k = 0.08963
k_17 = 0.01819064 | a_17 = 0.01819365 | min a_2 = 0.01779 at k = 0.08624
k_18 = 0.01720721 | a_18 = 0.01720976 | min a_2 = 0.01685 at k = 0.08316
k_19 = 0.01632467 | a_19 = 0.01632685 | min a_2 = 0.01600 at k = 0.08034

==> Plots/mixed_values.txt <==
--- N^+ Curves ---
a = 0.100000 | b = 1.004915 | t = 1.478873 (light blue)
a = 0.230000 | b = 1.024445 | t = 1.383428
a = 0.400000 | b = 1.065679 | t = 1.293666
a = 0.800000 | b = 1.191467 | t = 1.177255
a = 2.000000 | b = 1.566394 | t = 1.070418  (dark blue)

--- U^+ Curves (l=0) ---
a = 1.191950 | b = 0.766392 | t = 1.569937 (light green)
a = 1.700000 | b = 1.027445 | t = 1.224079
a = 2.500000 | b = 1.334239 | t = 0.972630
a = 5.000000 | b = 2.016225 | t = 0.665780 (dark green)

==> Plots/unduloids_1_values.txt <==
--- U^- (l=1, a=0.225) ---
k = 0.215878 | b = 0.219695 | t = 4.605960
--- U^- (l=1, a=0.3) ---
k = 0.413560 | b = 0.273143 | t = 3.565720
--- U^- (l=1, a=0.35) ---
k = 0.655176 | b = 0.264417 | t = 3.283911
--- U^- (l=1, a=0.4) ---
k = 0.837342 | b = 0.218672 | t = 3.184283
--- U^- (l=1, a=0.45) ---
k = 0.945245 | b = 0.146862 | t = 3.150105
--- U^- (l=1, a=0.475) ---
k = 0.978810 | b = 0.097267 | t = 3.143699


--- U^+ (l=2, a=0.13) ---
k = 0.128121 | b = 0.128929 | t = 7.788285
--- U^+ (l=2, a=0.16) ---
k = 0.379287 | b = 0.148045 | t = 6.532625
--- U^+ (l=2, a=0.2) ---
k = 0.830703 | b = 0.111343 | t = 6.305908
--- U^+ (l=2, a=0.249) ---
k = 0.998994 | b = 0.011167 | t = 6.283197


--- U^- (l=3, a=0.1) ---
k = 0.141972 | b = 0.098987 | t = 10.092915
--- U^- (l=3, a=0.12) ---
k = 0.657259 | b = 0.090440 | t = 9.472058
--- U^- (l=3, a=0.15) ---
k = 0.944632 | b = 0.049220 | t = 9.427663


--- U^- (l=5, a=0.06) ---
k = 0.068256 | b = 0.059860 | t = 16.714505
--- U^- (l=5, a=0.075) ---
k = 0.732071 | b = 0.051092 | t = 15.726672
--- U^- (l=5, a=0.099) ---
k = 0.997081 | b = 0.007559 | t = 15.707985

==> Plots/unduloids_2_values.txt <==
--- U^+ (l=0, a=1.02) [Root 1] ---
k = 0.803869 | b = 0.606702 | t = 1.894900
--- U^+ (l=0, a=1.02) [Root 2] ---
k = 0.823993 | b = 0.577933 | t = 1.964949
--- U^+ (l=0, a=1.1) [Root 1] ---
k = 0.770449 | b = 0.701252 | t = 1.689170
--- U^+ (l=0, a=1.1) [Root 2] ---
k = 0.881611 | b = 0.519174 | t = 2.112766
--- U^+ (l=0, a=1.5) [Root 1] ---
k = 0.953716 | b = 0.451065 | t = 2.272113
--- U^+ (l=0, a=3.0) [Root 1] ---
k = 0.991903 | b = 0.380999 | t = 2.410441
--- U^+ (l=0, a=20.0) [Root 1] ---
k = 0.999893 | b = 0.292572 | t = 2.572305


--- U^- (l=1, a=0.19) [Root 1] ---
k = 0.337431 | b = 0.178857 | t = 5.557271
--- U^- (l=1, a=0.19) [Root 2] ---
k = 0.474149 | b = 0.167284 | t = 5.762025
--- U^- (l=1, a=0.21) [Root 1] ---
k = 0.220108 | b = 0.204850 | t = 4.933619
--- U^- (l=1, a=0.21) [Root 2] ---
k = 0.748451 | b = 0.139270 | t = 5.959447
--- U^- (l=1, a=0.25) [Root 1] ---
k = 0.934401 | b = 0.089056 | t = 6.099288
--- U^- (l=1, a=0.288) [Root 1] ---
k = 0.999591 | b = 0.008232 | t = 6.266719


--- U^+ (l=2, a=0.116) [Root 1] ---
k = 0.238035 | b = 0.112666 | t = 8.822909
--- U^+ (l=2, a=0.116) [Root 2] ---
k = 0.364288 | b = 0.108029 | t = 9.017885
--- U^+ (l=2, a=0.13) [Root 1] ---
k = 0.724595 | b = 0.089593 | t = 9.211958
--- U^+ (l=2, a=0.15) [Root 1] ---
k = 0.905518 | b = 0.063646 | t = 9.291015
--- U^+ (l=2, a=0.176) [Root 1] ---
k = 0.999004 | b = 0.007854 | t = 9.409063


--- U^- (l=3, a=0.086) [Root 1] ---
k = 0.123397 | b = 0.085343 | t = 11.720977
--- U^- (l=3, a=0.086) [Root 2] ---
k = 0.436513 | b = 0.077374 | t = 12.311491
--- U^- (l=3, a=0.1) [Root 1] ---
k = 0.795663 | b = 0.060574 | t = 12.429807
--- U^- (l=3, a=0.11) [Root 1] ---
k = 0.904405 | b = 0.046934 | t = 12.467609
--- U^- (l=3, a=0.12) [Root 1] ---
k = 0.968305 | b = 0.029972 | t = 12.505463
